Improving the Scalability of DPWS-Based Networked Infrastructures

The Devices Profile for Web Services (DPWS) specification enables seamless discovery, configuration, and interoperability of networked devices in various settings, ranging from home automation and multimedia to manufacturing equipment and data centers. Unfortunately, the sheer simplicity of event notification mechanisms that makes it fit for resource-constrained devices, makes it hard to scale to large infrastructures with more stringent dependability requirements, ironically, where self-configuration would be most useful. In this report, we address this challenge with a proposal to integrate gossip-based dissemination in DPWS, thus maintaining compatibility with original assumptions of the specification, and avoiding a centralized configuration server or custom black-box middleware components. In detail, we show how our approach provides an evolutionary and non-intrusive solution to the scalability limitations of DPWS and experimentally evaluate it with an implementation based on the the Web Services for Devices (WS4D) Java Multi Edition DPWS Stack (JMEDS).

==> gossip.dat <==
1;2.0;0
2;21.12;0
3;65.24;0
4;91.24;0
5;99.52;0
6;99.8;30
7;100.0;70
8;100.0;100
9;100.0;100
10;100.0;100
11;100.0;100


==> notif.dat <==
10;10.070033334
50;32.322281403
100;57.5118936458
150;80.9462575497
200;103.500142998
250;125.929308004


==> pushudp-0.dat <==
10;2.8182642506;100.0;1.2
50;6.3395538746;100.0;1.96952727273
100;8.33463783756;100.0;2.25129090909
150;9.1674190518;100.0;2.40210909091
200;10.0352735807;100.0;2.5489
250;10.4699657238;100.0;2.63733090909


==> pushudp-10.dat <==
10;3.4110093284;100.0;1.29981818182
50;7.0609483052;100.0;2.08992727273
100;8.83622442258;100.0;2.36474545455
150;9.75779917685;100.0;2.49323636364
200;10.4817274489;99.955;2.63319090909
250;11.0776619582;99.944;2.72541818182

